Application of Adaptive Optics for Illumination Stability in Precision Radial Velocity Measurements in Astronomical Spectroscopy

Adaptive optics (AO) have been used to correct wavefronts to achieve diffraction limited point spread functions in a broad range of optical applications, prominently ground-based astronomical telescopes operating in near infra-red. While most AO systems cannot provide diffraction-limited performance in the optical passband (400 nm - 900 nm), AO can improve image concentration, as well as both near and far field image stability, within an AO-fed spectrograph. Enhanced near and far field stability increase wavelength-scale stability in high dispersion spectrographs. In this work, we describe detailed modelling of the stability improvements achievable on extremely large telescopes. These improvements in performance may enable the mass measurement of Earth Twins by the precision radial velocity method, and the discovery of evidence of exobiotic activity in exoplanet atmospheres with the next generation of extremely large telescopes (ELTs). In this paper, we report on numerical simulations of the impact of AO on the performance of the GMT-Consortium Large Earth Finder (G-CLEF) instrument for the future Giant Magellan Telescope (GMT). The proximate cause of this study is to evaluate what improvements AO offer for exoplanet mass determination by the precision radial velocity (PRV) method and the discovery of biomarkers in exoplanet atmospheres. A modified AO system capable of achieving this improved stability even with changing conditions is proposed.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
